Combination Strategies for Semantic Role Labeling

This paper introduces and analyzes a battery of inference models for the problem of semantic role labeling: one based on constraint satisfaction, and several strategies that model the inference as a meta-learning problem using discriminative classifiers. These classifiers are developed with a rich set of novel features that encode proposition and sentence-level information. To our knowledge, this is the first work that: (a) performs a thorough analysis of learning-based inference models for semantic role labeling, and (b) compares several inference strategies in this context. We evaluate the proposed inference strategies in the framework of the CoNLL-2005 shared task using only automatically-generated syntactic information. The extensive experimental evaluation and analysis indicates that all the proposed inference strategies are successful -they all outperform the current best results reported in the CoNLL-2005 evaluation exercise- but each of the proposed approaches has its advantages and disadvantages. Several important traits of a state-of-the-art SRL combination strategy emerge from this analysis: (i) individual models should be combined at the granularity of candidate arguments rather than at the granularity of complete solutions; (ii) the best combination strategy uses an inference model based in learning; and (iii) the learning-based inference benefits from max-margin classifiers and global feedback.

==> abstract_submitted.txt <==
This paper introduces and analyzes a battery of inference models for the problem of semantic role labeling: one based on constraint satisfaction, and several strategies that model the inference as a meta-learning problem using discriminative classifiers. The classifiers used by the learning-based inference process are developed with a rich set of novel features that encode proposition and sentence-level information. To our knowledge, this is the first work that: (a) performs a thorough analysis of learning-based inference models for semantic role labeling, and (b) compares several inference strategies in this context.
  
We evaluate the proposed inference strategies in the framework of the CoNLL-2005 shared task using only automatically-generated syntactic information.  The extensive experimental evaluation indicates that all the proposed inference strategies are successful: they all outperform the current best results reported in the CoNLL evaluation exercise. The best F1 score is obtained by the learning-based inference using max-margin ranking classifiers, but the difference between the proposed inference models is relatively small. Each proposed approach has its own distinct advantages: the constraint-satisfaction model obtains good performance with an unsupervised approach, but it depends on the raw activations of the individual models' candidate arguments. On the other hand, the learning-based inference obtains the highest F1 score and it does not require any information from the individual models other than their solution.


==> previously_published.txt <==
A simplified version of one of the combination strategies proposed in this paper was published at EMNLP 2005. However, this paper extends this model significantly and introduces two other combination approaches. A comparison among the three methodologies is also reported in this paper.


==> related.txt <==
The closest JAIR article to this work is:
Committee-Based Sample Selection For Probabilistic Classifiers - Shlomo Argamon-Engelson and Ido Dagan (vol 11, 1999)

Similar to our work, this article combines several classifiers in order to improve the performance of natural language applications. However, Argamon-Engelson and Dagan investigate combination strategies in the context of active learning, whereas this paper focuses on inference strategies that combine the outputs of several classifiers. We introduce and compare three inference strategies, one that models the inference as Constraint Satisfaction, and two that implement it as a meta-learning problem.




==> why.txt <==
This paper introduces and analyzes a battery of inference models for the problem of semantic role labeling (SRL): one based on constraint satisfaction, and several strategies that model the inference as a meta-learning problem using discriminative classifiers. The classifiers used by the learning-based inference process are developed with a rich set of novel features that encode proposition and sentence-level information. To our knowledge, this is the first work that: (a) performs a thorough analysis of learning-based inference models for semantic role labeling, and (b) compares several inference strategies in this context.

Our empirical evaluation indicates that the proposed inference strategies outperform the best results reported in the CoNLL-2005 evaluation. With this work we bring SRL closer to "operational" performance and real-world applications, such as Information Extraction and Question Answering. Moreover, this work provides a guiding path for the developer that wishes to implement a practical yet state-of-the-art SRL system.

